Isometry invariant shape recognition of projectively perturbed point clouds by the mergegram extending 0D persistence

Rigid shapes should be naturally compared up to rigid motion or isometry, which preserves all inter-point distances. The same rigid shape can be often represented by noisy point clouds of different sizes. Hence the isometry shape recognition problem requires methods that are independent of a cloud size. This paper studies stable-under-noise isometry invariants for the recognition problem stated in the harder form when given clouds can be related by affine or projective transformations. The first contribution is the stability proof for the invariant mergegram, which completely determines a single-linkage dendrogram in general position. The second contribution is the experimental demonstration that the mergegram outperforms other invariants in recognizing isometry classes of point clouds extracted from perturbed shapes in images.

==> NewTables/ProjectiveGaussian.csv <==
e,c,m,p,nn4
0.0, 0.9637999892234802, 0.9994666695594787, 0.9928666591644287, 0.7271333336830139
0.05, 0.9220000147819519, 0.9768666625022888, 0.961133337020874, 0.5778000116348266
0.1, 0.916866683959961, 0.966266679763794, 0.9151333332061767, 0.5444666683673859
0.15, 0.9198000073432923, 0.9452000021934509, 0.8527333259582519, 0.45273332595825194
0.2, 0.9342666745185852, 0.8734000086784363, 0.758733332157135, 0.40706667304039
0.25, 0.9033999919891358, 0.7962000012397766, 0.649399995803833, 0.2950666666030884


==> NewTables/ProjectiveUniform.csv <==
e,nn4,nn5,nn6
0.0, 0.6764666795730591, 0.760866665840149, 0.8108666777610779
0.05, 0.6031333446502686, 0.6972666621208191, 0.7968000054359436
0.1, 0.6016000032424926, 0.7051333427429199, 0.7596666693687439
0.15, 0.598466670513153, 0.6503333330154419, 0.7107333421707154
0.2, 0.5643333315849304, 0.5685333490371705, 0.5241333350539208
0.25, 0.3923333376646042, 0.5574666738510132, 0.35126667022705077


==> NewTables/ProjectiveUniform2.csv <==
e, c, m, n, p
0.0, 0.9590666651725769, 0.997266685962677, 0.6298666715621948, 0.9981999874114991
0.05, 0.8904666662216186, 0.9857333302497864, 0.5547333359718323, 0.9772666573524476
0.1, 0.8811999917030334, 0.9725333213806152, 0.5038666725158691, 0.9519333362579345
0.15, 0.8484666824340821, 0.9621333360671998, 0.4747333347797394, 0.9194000124931335
0.2, 0.7449999928474427, 0.9374666690826416, 0.422733336687088, 0.8854666709899902
0.25, 0.6337999939918518, 0.916866660118103, 0.38293332457542417, 0.8335333466529846


==> NewTables/ScaleGaussian.csv <==
e, c, m, n, p, nn3, nn4
0.0, 0.9555999994277954, 0.9998000025749206, 0.6381999969482421, 0.9996000051498413, 0.7046666741371155, 0.678600013256073
0.05, 0.9330666780471801, 0.9913333296775818, 0.5305333375930786, 0.9812000036239624, 0.5642000079154968, 0.5989333510398864
0.1, 0.9033999919891358, 0.9860000014305115, 0.46926666498184205, 0.9679999828338623, 0.5239999949932098, 0.6039999961853028
0.15, 0.9315999984741211, 0.9810000061988831, 0.4701999962329865, 0.9579999804496765, 0.5306000113487244, 0.5725333333015442
0.2, 0.9184000134468079, 0.9784666538238526, 0.4854666590690613, 0.9368666768074035, 0.5396666646003723, 0.5807333350181579
0.25, 0.9342666625976562, 0.9670000076293945, 0.43646666407585144, 0.933733332157135, 0.4964666724205017, 0.5682666778564454


==> NewTables/ScaleUniform.csv <==
e, c, m, n, p, nn3, nn4
0.0, 0.965533338, 0.998666668, 0.641466664, 0.998800002, 0.667933334, 0.705533336
0.1, 0.8743333458900452, 0.9798666715621949, 0.47400000095367434, 0.9522666692733764, 0.49166666269302367, 0.5838666558265686
0.2, 0.7784000039100647, 0.9668666601181031, 0.4248000025749207, 0.9164000034332276, 0.431466668844223, 0.5032666623592377
0.3, 0.6514000058174133, 0.9425333142280579, 0.36786665916442873, 0.8455333352088928, 0.40446666479110716, 0.469866669178009
0.4, 0.5611333250999451, 0.9027999997138977, 0.3331999957561493, 0.7796666622161865, 0.359933340549469, 0.3981333315372467
0.5, 0.4677999973297119, 0.8375333428382874, 0.28873333632946013, 0.6954666614532471, 0.3193333387374878, 0.36419999599456787


==> NewTables/ScaleUniformTwo.csv <==
e, c, m, n, p, a, b
0.0, 0.965533338, 0.998666668, 0.641466664, 0.998800002, 0.667933334, 0.705533336
0.1, 0.8743333458900452, 0.9798666715621949, 0.47400000095367434, 0.9522666692733764, 0.49166666269302367, 0.5838666558265686
0.2, 0.7784000039100647, 0.9668666601181031, 0.4248000025749207, 0.9164000034332276, 0.431466668844223, 0.5032666623592377
0.3, 0.6514000058174133, 0.9425333142280579, 0.36786665916442873, 0.8455333352088928, 0.40446666479110716, 0.469866669178009
0.4, 0.5611333250999451, 0.9027999997138977, 0.3331999957561493, 0.7796666622161865, 0.359933340549469, 0.3981333315372467
0.5, 0.4677999973297119, 0.8375333428382874, 0.28873333632946013, 0.6954666614532471, 0.3193333387374878, 0.36419999599456787


==> TableAvg.csv <==
a, b
0.1, 0.177758
0.2, 0.349581
0.3, 0.532655
0.4, 0.70574
0.5, 0.88004
0.6, 1.05717
0.7, 1.22881
0.8, 1.4037
0.9, 1.56949
1, 1.74274
1.1, 1.90891
1.2, 2.09041
1.3, 2.23318
1.4, 2.38334
1.5, 2.55707
1.6, 2.66561
1.7, 2.77398
1.8, 2.94692
1.9, 3.05214
2, 3.14869
2.1, 3.30061
2.2, 3.4197
2.3, 3.47539
2.4, 3.58964
2.5, 3.67545
2.6, 3.74216
2.7, 3.84048
2.8, 3.8427
2.9, 3.98796
3, 4.11805
3.1, 4.12029
3.2, 4.22551
3.3, 4.33968
3.4, 4.42045
3.5, 4.49689
3.6, 4.59757
3.7, 4.6394
3.8, 4.68167
3.9, 4.71354
4, 4.89714
4.1, 4.92272
4.2, 5.02584
4.3, 5.01943
4.4, 4.98259
4.5, 5.08505
4.6, 5.20405
4.7, 5.21527
4.8, 5.36197
4.9, 5.44462
5, 5.42795
5.1, 5.5577
5.2, 5.54774
5.3, 5.51671
5.4, 5.67095
5.5, 5.73307
5.6, 5.81581
5.7, 5.81042
5.8, 5.81187
5.9, 5.9008
6, 5.8637
6.1, 6.02569
6.2, 6.03114
6.3, 6.29974
6.4, 6.21202
6.5, 6.15197
6.6, 6.21198
6.7, 6.37869
6.8, 6.38324
6.9, 6.6074
7, 6.37516
7.1, 6.48421
7.2, 6.40014
7.3, 6.57008
7.4, 6.43569
7.5, 6.79903
7.6, 6.59358
7.7, 6.71457
7.8, 6.86537
7.9, 6.63274
8, 6.79964
8.1, 6.83369
8.2, 6.88599
8.3, 6.82642
8.4, 6.72952
8.5, 6.89884
8.6, 7.17364
8.7, 7.02988
8.8, 7.09075
8.9, 7.06711
9, 7.07705
9.1, 6.94947
9.2, 7.09522
9.3, 7.02149
9.4, 7.10161
9.5, 7.05367
9.6, 7.1886
9.7, 7.23371
9.8, 7.38781
9.9, 7.26726
10, 7.76606


==> TableMax.csv <==
a, b
0.1, 0.196931
0.2, 0.378595
0.3, 0.586233
0.4, 0.776421
0.5, 0.983394
0.6, 1.17335
0.7, 1.35006
0.8, 1.56609
0.9, 1.7477
1, 1.92609
1.1, 2.13397
1.2, 2.33215
1.3, 2.48181
1.4, 2.75807
1.5, 2.89815
1.6, 3.14857
1.7, 3.19743
1.8, 3.44066
1.9, 3.5544
2, 3.70948
2.1, 3.91181
2.2, 3.98268
2.3, 4.17635
2.4, 4.27019
2.5, 4.24965
2.6, 4.84917
2.7, 4.77855
2.8, 5.16472
2.9, 5.17127
3, 5.43613
3.1, 5.42155
3.2, 6.11807
3.3, 5.33887
3.4, 5.28764
3.5, 5.81387
3.6, 6.03458
3.7, 6.25813
3.8, 6.04647
3.9, 6.44629
4, 6.31659
4.1, 7.18756
4.2, 6.97559
4.3, 6.30943
4.4, 6.76904
4.5, 6.72033
4.6, 7.77998
4.7, 7.5258
4.8, 7.42477
4.9, 7.18177
5, 8.05562
5.1, 8.58771
5.2, 7.99865
5.3, 9.12969
5.4, 8.7034
5.5, 8.22143
5.6, 8.65661
5.7, 9.05949
5.8, 7.89367
5.9, 9.12079
6, 9.1154
6.1, 9.8621
6.2, 8.89043
6.3, 11.2429
6.4, 9.95905
6.5, 9.56742
6.6, 9.32561
6.7, 12.0675
6.8, 9.01993
6.9, 11.7195
7, 11.313
7.1, 11.4537
7.2, 10.138
7.3, 11.9532
7.4, 9.23977
7.5, 9.79095
7.6, 10.4702
7.7, 10.2377
7.8, 12.2982
7.9, 10.1038
8, 11.4498
8.1, 11.3783
8.2, 11.0062
8.3, 11.5013
8.4, 11.9874
8.5, 9.5424
8.6, 13.9039
8.7, 12.9213
8.8, 11.5199
8.9, 10.7652
9, 12.5118
9.1, 12.5246
9.2, 13.3175
9.3, 11.7507
9.4, 13.4557
9.5, 13.5275
9.6, 11.0498
9.7, 13.653
9.8, 12.7819
9.9, 13.6696
10, 14.0373


==> Tables/ProjectiveGaussian.csv <==
e,c,m,p,nn4
0.0, 0.9637999892234802, 0.9994666695594787, 0.9928666591644287, 0.7271333336830139
0.05, 0.9220000147819519, 0.9768666625022888, 0.961133337020874, 0.5778000116348266
0.1, 0.916866683959961, 0.966266679763794, 0.9151333332061767, 0.5444666683673859
0.15, 0.9198000073432923, 0.9452000021934509, 0.8527333259582519, 0.45273332595825194
0.2, 0.9342666745185852, 0.8734000086784363, 0.758733332157135, 0.40706667304039
0.25, 0.9033999919891358, 0.7962000012397766, 0.649399995803833, 0.2950666666030884


==> Tables/ProjectiveUniform.csv <==
e,nn4,nn5,nn6
0.0, 0.6764666795730591, 0.760866665840149, 0.8108666777610779
0.05, 0.6031333446502686, 0.6972666621208191, 0.7968000054359436
0.1, 0.6016000032424926, 0.7051333427429199, 0.7596666693687439
0.15, 0.598466670513153, 0.6503333330154419, 0.7107333421707154
0.2, 0.5643333315849304, 0.5685333490371705, 0.5241333350539208
0.25, 0.3923333376646042, 0.5574666738510132, 0.35126667022705077


==> Tables/ProjectiveUniform2.csv <==
e, c, m, n, p
0.0, 0.9590666651725769, 0.997266685962677, 0.6298666715621948, 0.9981999874114991
0.05, 0.8904666662216186, 0.9857333302497864, 0.5547333359718323, 0.9772666573524476
0.1, 0.8811999917030334, 0.9725333213806152, 0.5038666725158691, 0.9519333362579345
0.15, 0.8484666824340821, 0.9621333360671998, 0.4747333347797394, 0.9194000124931335
0.2, 0.7449999928474427, 0.9374666690826416, 0.422733336687088, 0.8854666709899902
0.25, 0.6337999939918518, 0.916866660118103, 0.38293332457542417, 0.8335333466529846


==> Tables/RotateScaleImage.csv <==
e, c, m, n, p
0.0, 0.35086666941642763, 0.9995333433151246, 0.78939999, 0.994266676902771
0.1, 0.27700000405311587, 0.9437333345413208, 0.4386  , 0.8845999836921692
0.2, 0.2247999995946884, 0.8809999942779541, 0.24493333, 0.7870000004768372
0.3, 0.2004666656255722, 0.7694000124931335, 0.25086666, 0.5925999999046325
0.4, 0.2096666634082794, 0.556333327293396, 0.21633333, 0.4213999956846237
0.5, 0.19399999976158142, 0.47500001192092894, 0.19233333, 0.3082666605710983


==> Tables/RotateScaleMax.csv <==
e, c,m,n,p
0,0.954466652870178,0.998933339118958,0.959799993038178,0.998133337497711
0.1,0.840600001811981,0.978799986839294,0.853799986839294,0.945466673374176
0.2,0.768066680431366,0.96046667098999,0.775800001621246,0.916666674613953
0.3,0.658799993991852,0.94099999666214,0.649000000953674,0.854333317279816
0.4,0.571066665649414,0.901266670227051,0.5621333360672,0.777133333683014
0.5,0.512733334302902,0.834666669368744,0.494133335351944,0.686066663265228


==> Tables/ScaleGaussian.csv <==
e, c, m, n, p, nn3, nn4
0.0, 0.9555999994277954, 0.9998000025749206, 0.6381999969482421, 0.9996000051498413, 0.7046666741371155, 0.678600013256073
0.05, 0.9330666780471801, 0.9913333296775818, 0.5305333375930786, 0.9812000036239624, 0.5642000079154968, 0.5989333510398864
0.1, 0.9033999919891358, 0.9860000014305115, 0.46926666498184205, 0.9679999828338623, 0.5239999949932098, 0.6039999961853028
0.15, 0.9315999984741211, 0.9810000061988831, 0.4701999962329865, 0.9579999804496765, 0.5306000113487244, 0.5725333333015442
0.2, 0.9184000134468079, 0.9784666538238526, 0.4854666590690613, 0.9368666768074035, 0.5396666646003723, 0.5807333350181579
0.25, 0.9342666625976562, 0.9670000076293945, 0.43646666407585144, 0.933733332157135, 0.4964666724205017, 0.5682666778564454


==> Tables/ScaleGaussianImage.csv <==
e, c, m, n,p
0,0.335466665029526,0.9992666721344,0.749533331394196,0.979000008106232
0.05,0.331200003623962,0.978999996185303,0.595800006389618,0.956533324718475
0.1,0.323266673088074,0.95586667060852,0.467533335089684,0.936466681957245
0.15,0.346733337640762,0.942133331298828,0.353400000929832,0.943600010871887
0.2,0.326199996471405,0.92646666765213,0.330266666412353,0.845333337783814
0.25,0.329800003767014,0.87666666507721,0.305666670203209,0.836799991130829


==> Tables/ScaleUniform.csv <==
e, c, m, n, p, nn3, nn4
0.0, 0.965533338, 0.998666668, 0.641466664, 0.998800002, 0.667933334, 0.705533336
0.1, 0.8743333458900452, 0.9798666715621949, 0.47400000095367434, 0.9522666692733764, 0.49166666269302367, 0.5838666558265686
0.2, 0.7784000039100647, 0.9668666601181031, 0.4248000025749207, 0.9164000034332276, 0.431466668844223, 0.5032666623592377
0.3, 0.6514000058174133, 0.9425333142280579, 0.36786665916442873, 0.8455333352088928, 0.40446666479110716, 0.469866669178009
0.4, 0.5611333250999451, 0.9027999997138977, 0.3331999957561493, 0.7796666622161865, 0.359933340549469, 0.3981333315372467
0.5, 0.4677999973297119, 0.8375333428382874, 0.28873333632946013, 0.6954666614532471, 0.3193333387374878, 0.36419999599456787

